A polynomial lower bound on adaptive complexity of submodular maximization

In large-data applications, it is desirable to design algorithms with a high degree of parallelization. In the context of submodular optimization, adaptive complexity has become a widely-used measure of an algorithm's "sequentiality". Algorithms in the adaptive model proceed in rounds, and can issue polynomially many queries to a function $f$ in each round. The queries in each round must be independent, produced by a computation that depends only on query results obtained in previous rounds. In this work, we examine two fundamental variants of submodular maximization in the adaptive complexity model: cardinality-constrained monotone maximization, and unconstrained non-mono-tone maximization. Our main result is that an $r$-round algorithm for cardinality-constrained monotone maximization cannot achieve an approximation factor better than $1 - 1/e - \Omega(\min \{ \frac{1}{r}, \frac{\log^2 n}{r^3} \})$, for any $r < n^c$ (where $c>0$ is some constant). This is the first result showing that the number of rounds must blow up polynomially large as we approach the optimal factor of $1-1/e$. For the unconstrained non-monotone maximization problem, we show a positive result: For every instance, and every $\delta>0$, either we obtain a $(1/2-\delta)$-approximation in $1$ round, or a $(1/2+\Omega(\delta^2))$-approximation in $O(1/\delta^2)$ rounds. In particular (and in contrast to the cardinality-constrained case), there cannot be an instance where (i) it is impossible to achieve an approximation factor better than $1/2$ regardless of the number of rounds, and (ii) it takes $r$ rounds to achieve a factor of $1/2-O(1/r)$.

==> paper/related-works.txt <==
Here's a literature review of what we should include.

\begin{verbatim}
MONOTONE:
=========
- The FAST Algorithm for Submodular Maximization [BBS19a] 
=> cardinality, \log(n)\log^2(\log k)/\eps^2 adaptive.

- An Exponential Speedup in Parallel Running Time for Submodular Maximization without 
Loss in Approximation [BBS19b]
- Submodular Function Maximization in Parallel via the Multilinear Relaxation [CK19]
- Submodular Maximization with Nearly Optimal Approximation, Adaptivity and 
Query Complexity [FMZ19a]
- Submodular Maximization with Nearly-optimal Approximation and Adaptivity in 
Nearly-linear Time [EN19]
=> \log(n)/\eps^2 adaptive. cardinality.

- Approximation Guarantees for Adaptive Sampling [BS18b] 
=> monotone, cardinality, <1/2 approximation

- An optimal approximation for submodular maximization under a matroid constraint 
in the adaptive complexity model [BRS19b]
=> \log(n) \log(k)/\eps^3 where k is the rank of the matroid

- Parallelizing greedy for submodular set function maximization in matroids and beyond [CQ19]
- Submodular Maximization with Matroid and Packing Constraints in Parallel [ENV19b]
=> 1/2 in \log^2(n)/\eps^2, 1-1/e in \log^2(n)/\eps^3

- Submodular streaming in all its glory: Tight approximation, minimum memory and 
low adaptive complexity [KMZLK19]
- cardinality, adaptive rounds is >>> log(n)

The Adaptive Complexity of Maximizing a Submodular Function [BS18]
- cardinality, 1/3, \log(n) \log\log(n)/\eps^4
- lower bound of 1/3 in \log(n)/\log\log(n) rounds.

----------------------------------------------

NON-MONOTONE:
=============
Non-monotone Submodular Maximization with Nearly Optimal Adaptivity and 
Query Complexity [FMZ19b]
- cardinality, log(n)/\eps rounds, 0.039-approximation

Non-monotone submodular maximization in exponentially fewer iterations [BBS18]
- cardinality, log^2(n) rounds

Unconstrained submodular maximization with constant adaptive complexity [CFK19]
- 1/\eps, unconstrained

A Parallel Double Greedy Algorithm for Submodular Maximization [ENV19]
- log(1/\eps)/\eps, unconstrained

----------------------------------------------

\end{verbatim}
Other worthwhile citations:
\begin{itemize}
    \item mapreduce model: \cite{BENW16, LV19, MZ15, KMVV15, BENW15}
    \item oracle model lower bounds: \cite{V13, FMV11}
\end{itemize}
